Pairwise and high-order dependencies in the cryptocurrency trading network

In this paper we analyse the effects of information flows in cryptocurrency markets. We first define a cryptocurrency trading network, i.e. the network made using cryptocurrencies as nodes and the Granger causality among their weekly log returns as links, later we analyse its evolution over time. In particular, with reference to years 2020 and 2021, we study the logarithmic US dollar price returns of the cryptocurrency trading network using both pairwise and high-order statistical dependencies, quantified by Granger causality and O-information, respectively. With reference to the former, we find that it shows peaks in correspondence of important events, like e.g., Covid-19 pandemic turbulence or occasional sudden prices rise. The corresponding network structure is rather stable, across weekly time windows in the period considered and the coins are the most influential nodes in the network. In the pairwise description of the network, stable coins seem to play a marginal role whereas, turning high-order dependencies, they appear in the highest number of synergistic information circuits, thus proving that they play a major role for high order effects. With reference to redundancy and synergy with the time evolution of the total transactions in US dollars, we find that their large volume in the first semester of 2021 seems to have triggered a transition in the cryptocurrency network toward a more complex dynamical landscape. Our results show that pairwise and high-order descriptions of complex financial systems provide complementary information for cryptocurrency analysis.

==> figures/tabella_crypto.csv <==
Ticker,Name,website,type,proof of work
1INCH,1inch,https://1inch.io/,TOKEN,
AAVE,Aave,https://aave.com/,TOKEN,
ADA,Cardano, https://cardano.org,COIN,Proof of Stake
ALGO,Algorand,http://algorand.foundation/,COIN,Proof of Stake
ANKR,Ankr,https://www.ankr.com/,TOKEN,
ANT,Aragon,https://aragon.org/,TOKEN,
ATOM,Cosmos,https://cosmos.network/,COIN,Proof of Stake
AVAX,Avalanche,https://avax.network/,COIN,Proof of Stake
AXS,Axie Infinity Shards,https://axieinfinity.com/,TOKEN,
BADGER,Badger DAO,https://app.badger.finance/,TOKEN,
BAL,Balancer ,https://balancer.finance/,TOKEN,
BAND,Band Protocol,https://bandprotocol.com/,TOKEN,
BAT,Basic Attention Token,https://basicattentiontoken.org/,TOKEN,
BCH,Bitcoin Cash,http://bch.info/,COIN,Proof of Work
BNC,Bifrost,https://bifrost.finance/,TOKEN,
BNT,Bancor,https://bancor.network/,TOKEN,
CHZ,Chiliz,https://www.chiliz.com/,TOKEN,
COMP,Compound,https://compound.finance/governance/comp,TOKEN,
CQT,Covalent,https://www.covalenthq.com/,TOKEN,
CRV,Curve,https://www.curve.fi/,TOKEN,
CTSI,Cartesi,https://cartesi.io/,TOKEN,
DAI,Dai,http://www.makerdao.com/,TOKEN - USD StableCoin,
DASH,Dash,https://www.dash.org/,COIN,Hybrid – PoW & PoS
DOT,Polkadot,https://polkadot.network/,COIN,Nominated Proof of Stake
DYDX,dYdX,https://dydx.community/,TOKEN,
ENJ,Enjin Coin,https://enjin.io/,TOKEN,
EOS,EOSIO,https://eos.io,COIN,Delegated Proof of Stake
ETC,Ethereum Classic,https://ethereumclassic.org/,COIN,Proof of Work
ETH,Ethereum,https://www.ethereum.org/,COIN,Proof of Work
ETH2.S,Ethereum 2.0 Staking,,,Proof of Stake
EUR,,,FIAT,
EWT,Energy Web,https://www.energyweb.org/,COIN,Proof of Authority
FIL,Filecoin,https://filecoin.io/,COIN,Proof-of-Replication and Proof-of-Spacetime
GBP,,,FIAT,
GHST,Aavegotchi,https://aavegotchi.com/,TOKEN,
GNO,Gnosis,https://gnosis.io/,TOKEN,
GRT,The Graph,https://thegraph.com/,TOKEN,
ICX,Icon,https://icon.community/,COIN,Proof of Stake
INJ,Injective,https://injective.com/,TOKEN,
KAR,Karura,http://karura.network/,TOKEN,
KAVA,Kava,https://www.kava.io/,TOKEN,
KEEP,Keep Network,https://keep.network/,TOKEN,
KILT,Kilt Protocol,https://kilt.io/,TOKEN,
KNC,Kyber Networkhttps://kyber.network/,,TOKEN,
KSM,Kusama,https://kusama.network/,COIN,Nominated Proof of Stake
LINK,Chainlin,https://chain.link/,TOKEN,
LPT,Livepeer,https://livepeer.org/,TOKEN,
LRC,Loopring,https://loopring.org/,TOKEN,
LSK,Lisk,https://lisk.com/,COIN,Delegated Proof of Stake
LTC,Litecoin,https://litecoin.org/,COIN,Proof of Work
LUNA,Terra,https://terra.money/,COIN,Proof of Stake
MANA,Decentraland,https://decentraland.org/,TOKEN,
MATIC,Polygon,https://polygon.technology/,COIN,Proof of Stake
MINA,Mina,https://minaprotocol.com/,COIN,Zk-SNARK
MIR,Mirror Protocol ,https://mirror.finance/,TOKEN,
MKR,Maker,https://makerdao.com/,TOKEN,
MLN,Enzyme Finance,https://enzyme.finance/,TOKEN,
MOVR,Moonriver,https://moonbeam.network/networks/moonriver/,TOKEN,
NANO,Nano,https://nano.org/en,COIN,Delegated Proof of Stake
OCEAN,Ocean,https://oceanprotocol.com/,TOKEN,
OGN,Origin,https://www.originprotocol.com/,TOKEN,
OMG,OMG Network,https://omg.network/,TOKEN,
OXT,Orchid,https://www.orchid.com/,TOKEN,
OXY,Oxygen,https://www.oxygen.org/,TOKEN,
PAXG,PAX Gold,https://www.paxos.com/paxgold/,TOKEN,
PERP,Perpetual Protocol,https://perp.com/,TOKEN,
PHA,Phala,https://phala.network/,TOKEN,
QTUM,Qtum,https://qtum.org/,COIN,Mutualized Proof of Stake
RARI,Rarible,https://app.rarible.com/rari,TOKEN,
RAY,Raydium,https://raydium.io/#/,TOKEN,
REN,Ren,https://renproject.io/,TOKEN,
REP,Augur,http://www.augur.net/,TOKEN,
REPV2,Augur v2,http://www.augur.net/,TOKEN,
SAND,Sandbox,https://www.sandbox.game/en/,TOKEN,
SC,Siacoin,https://sia.tech/,COIN,Proof of Work
SDN,Shiden,https://shiden.astar.network/,TOKEN,
SHIB,Shiba Inu,https://shibatoken.com/,TOKEN,
SNX,Synthetix,https://www.synthetix.io/,TOKEN,
SOL,Solana,https://solana.com/,COIN,Proof of Stake
SRM,Serum,https://projectserum.com/,TOKEN,
STORJ,Storj,https://storj.io/,TOKEN,
SUSHI,Sushi,https://sushi.com/,TOKEN,
TBTC,tBTC,https://tbtc.network/,TOKEN,
TRX,Tron,https://tron.network/,COIN,Delegated Proof of Stake
UNI,Uniswap,https://uniswap.org/blog/uni/,TOKEN,
USD,,,FIAT,
USDC,USD Coin,https://www.centre.io/usdc,TOKEN - USD StableCoin,
USDT,Tether,https://tether.to/,TOKEN - USD StableCoin,
WAVES,Waves,https://waves.tech/,COIN,Leased Proof of Stake
WBTC,Wrapped Bitcoin,https://wbtc.network/,TOKEN,LpoS
XBT,Bitcoin,https://bitcoin.org/,COIN,Proof of Work
XDG,Dogecoin,http://dogecoin.com/,COIN,Proof of Work
XLM,Stellar,https://www.stellar.org/,COIN,Stellar Consensus Protocol
XMR,Monero,https://www.getmonero.org/,COIN,Proof of Work
XRP,Ripple,https://ripple.com/,COIN,Ripple consensus
XTZ,Tezos,https://www.tezos.com/,COIN,Liquid Proof of Stake
YFI,yEarn,https://yearn.finance/,TOKEN,
ZEC,Zcash,https://z.cash/,COIN,Zk-SNARK
ZRX,0x,https://0x.org/,TOKEN,

